ICON: Learning Regular Maps Through Inverse Consistency

Learning maps between data samples is fundamental. Applications range from representation learning, image translation and generative modeling, to the estimation of spatial deformations. Such maps relate feature vectors, or map between feature spaces. Well-behaved maps should be regular, which can be imposed explicitly or may emanate from the data itself. We explore what induces regularity for spatial transformations, e.g., when computing image registrations. Classical optimization-based models compute maps between pairs of samples and rely on an appropriate regularizer for well-posedness. Recent deep learning approaches have attempted to avoid using such regularizers altogether by relying on the sample population instead. We explore if it is possible to obtain spatial regularity using an inverse consistency loss only and elucidate what explains map regularity in such a context. We find that deep networks combined with an inverse consistency loss and randomized off-grid interpolation yield well behaved, approximately diffeomorphic, spatial transformations. Despite the simplicity of this approach, our experiments present compelling evidence, on both synthetic and real data, that regular maps can be obtained without carefully tuned explicit regularizers, while achieving competitive registration performance.

==> xfig_figs/mse_illustration.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 3174
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 3378
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3946sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\pgfdeclarearrow{
  name = xfiga1,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.1\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.45\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\pgfdeclarearrow{
  name = xfiga2,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.6\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-1.25\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-1.25\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-1.25\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-1.25\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0pt}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\clip(3738,-4494) rectangle (6912,-1116);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetstrokecolor{blue}
\pgfsetarrows{[line width=7.5\XFigu]}
\pgfsetarrowsend{xfiga1}
\draw (4650,-3375)--(4650,-3975);
\draw (4650,-1575)--(4650,-2175);
\pgfsetfillcolor{black}
\pgftext[base,left,at=\pgfqpointxy{5100}{-1275}] {\fontsize{12}{14.4}\normalfont $1.5$}
\pgftext[base,left,at=\pgfqpointxy{5700}{-1275}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{6300}{-1275}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{3900}{-2625}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{4500}{-2625}] {\fontsize{12}{14.4}\normalfont $1.0$}
\pgftext[base,left,at=\pgfqpointxy{5100}{-2625}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{5700}{-2625}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{6300}{-2625}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{4500}{-3075}] {\fontsize{12}{14.4}\normalfont $1.0$}
\pgftext[base,left,at=\pgfqpointxy{3900}{-3075}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{5100}{-3075}] {\fontsize{12}{14.4}\normalfont $1.5$}
\pgftext[base,left,at=\pgfqpointxy{5700}{-3075}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{6300}{-3075}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{3900}{-4425}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{4500}{-4425}] {\fontsize{12}{14.4}\normalfont $1.0$}
\pgftext[base,left,at=\pgfqpointxy{5100}{-4425}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{5700}{-4425}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{6300}{-4425}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgfsetcolor{black}
\filldraw  (4050,-3375) circle [radius=+75];
\filldraw  (4650,-3375) circle [radius=+75];
\filldraw  (5850,-3375) circle [radius=+75];
\filldraw  (4050,-3975) circle [radius=+75];
\filldraw  (4650,-3975) circle [radius=+75];
\filldraw  (5250,-3975) circle [radius=+75];
\filldraw  (5850,-3975) circle [radius=+75];
\filldraw  (6450,-3975) circle [radius=+75];
\filldraw  (4050,-1575) circle [radius=+75];
\filldraw  (4650,-1575) circle [radius=+75];
\filldraw  (5850,-1575) circle [radius=+75];
\filldraw  (4050,-2175) circle [radius=+75];
\filldraw  (4650,-2175) circle [radius=+75];
\filldraw  (5250,-2175) circle [radius=+75];
\filldraw  (5850,-2175) circle [radius=+75];
\filldraw  (6450,-2175) circle [radius=+75];
\pgftext[base,at=\pgfqpointxy{6825}{-2400}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,left,at=\pgfqpointxy{3900}{-1275}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,at=\pgfqpointxy{6825}{-3600}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,at=\pgfqpointxy{6825}{-4200}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,at=\pgfqpointxy{6825}{-1800}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,left,at=\pgfqpointxy{4500}{-1275}] {\fontsize{12}{14.4}\normalfont $1.0$}
\pgfsetarrowsend{}
\draw (4050,-3450)--(4050,-3300);
\draw (3750,-3375)--(6150,-3375);
\draw (4350,-3450)--(4350,-3300);
\draw (4650,-3450)--(4650,-3300);
\draw (4950,-3450)--(4950,-3300);
\draw (5250,-3450)--(5250,-3300);
\draw (5550,-3450)--(5550,-3300);
\draw (5850,-3450)--(5850,-3300);
\draw (4050,-4050)--(4050,-3900);
\draw (3750,-3975)--(6150,-3975);
\draw (4350,-4050)--(4350,-3900);
\draw (4650,-4050)--(4650,-3900);
\draw (5250,-4050)--(5250,-3900);
\draw (5550,-4050)--(5550,-3900);
\draw (5850,-4050)--(5850,-3900);
\pgfsetarrowsend{xfiga2}
\draw (3750,-3375)--(6900,-3375);
\draw (3750,-3975)--(6900,-3975);
\pgfsetarrowsend{}
\draw (4950,-4050)--(4950,-3900);
\draw (6150,-4050)--(6150,-3900);
\draw (6150,-3450)--(6150,-3300);
\draw (6450,-3450)--(6450,-3300);
\draw (6450,-4050)--(6450,-3900);
\draw (4050,-1650)--(4050,-1500);
\draw (3750,-1575)--(6150,-1575);
\draw (4350,-1650)--(4350,-1500);
\draw (4650,-1650)--(4650,-1500);
\draw (4950,-1650)--(4950,-1500);
\draw (5250,-1650)--(5250,-1500);
\draw (5550,-1650)--(5550,-1500);
\draw (5850,-1650)--(5850,-1500);
\draw (4050,-2250)--(4050,-2100);
\draw (3750,-2175)--(6150,-2175);
\draw (4350,-2250)--(4350,-2100);
\draw (4650,-2250)--(4650,-2100);
\draw (5250,-2250)--(5250,-2100);
\draw (5550,-2250)--(5550,-2100);
\draw (5850,-2250)--(5850,-2100);
\pgfsetarrowsend{xfiga2}
\draw (3750,-1575)--(6900,-1575);
\draw (3750,-2175)--(6900,-2175);
\pgfsetarrowsend{}
\draw (4950,-2250)--(4950,-2100);
\draw (6150,-2250)--(6150,-2100);
\draw (6150,-1650)--(6150,-1500);
\draw (6450,-1650)--(6450,-1500);
\draw (6450,-2250)--(6450,-2100);
\pgfsetarrowsend{xfiga1}
\draw (4055,-1557)--(6453,-2164);
\draw (4050,-1575)--(4050,-2175);
\draw (5850,-1575)--(5250,-2175);
\draw (5850,-1575)--(5850,-2175);
\draw (5850,-3375)--(5250,-3975);
\draw (5850,-3375)--(5850,-3975);
\draw (4050,-3375)--(4050,-3975);
\draw (6450,-3375)--(6450,-3975);
\pgfsetfillcolor{white}
\filldraw  (6450,-1575) circle [radius=+75];
\filldraw  (5250,-1575) circle [radius=+75];
\pgfsetcolor{black}
\filldraw  (6450,-3375) circle [radius=+75];
\pgfsetfillcolor{white}
\filldraw  (5250,-3375) circle [radius=+75];
\endtikzpicture}%


==> xfig_figs/mse_illustration_example0.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 3174
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 1578
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3946sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\pgfdeclarearrow{
  name = xfiga1,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.1\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.45\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\pgfdeclarearrow{
  name = xfiga2,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.6\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-1.25\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-1.25\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-1.25\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-1.25\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0pt}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\clip(3738,-2694) rectangle (6912,-1116);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetstrokecolor{blue}
\pgfsetarrows{[line width=7.5\XFigu]}
\pgfsetarrowsend{xfiga1}
\draw (4650,-1575)--(4650,-2175);
\pgfsetfillcolor{black}
\pgftext[base,left,at=\pgfqpointxy{3900}{-1275}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{5100}{-1275}] {\fontsize{12}{14.4}\normalfont $1.5$}
\pgftext[base,left,at=\pgfqpointxy{5700}{-1275}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{6300}{-1275}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{3900}{-2625}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{4500}{-2625}] {\fontsize{12}{14.4}\normalfont $1.0$}
\pgftext[base,left,at=\pgfqpointxy{5100}{-2625}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{5700}{-2625}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{6300}{-2625}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgfsetcolor{black}
\filldraw  (4050,-1575) circle [radius=+75];
\filldraw  (4650,-1575) circle [radius=+75];
\filldraw  (5850,-1575) circle [radius=+75];
\filldraw  (4050,-2175) circle [radius=+75];
\filldraw  (4650,-2175) circle [radius=+75];
\filldraw  (5250,-2175) circle [radius=+75];
\filldraw  (5850,-2175) circle [radius=+75];
\filldraw  (6450,-2175) circle [radius=+75];
\pgftext[base,at=\pgfqpointxy{6825}{-2400}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,at=\pgfqpointxy{6825}{-1800}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,left,at=\pgfqpointxy{4500}{-1275}] {\fontsize{12}{14.4}\normalfont $1.0$}
\pgfsetarrowsend{}
\draw (4050,-1650)--(4050,-1500);
\draw (3750,-1575)--(6150,-1575);
\draw (4350,-1650)--(4350,-1500);
\draw (4650,-1650)--(4650,-1500);
\draw (4950,-1650)--(4950,-1500);
\draw (5250,-1650)--(5250,-1500);
\draw (5550,-1650)--(5550,-1500);
\draw (5850,-1650)--(5850,-1500);
\draw (4050,-2250)--(4050,-2100);
\draw (3750,-2175)--(6150,-2175);
\draw (4350,-2250)--(4350,-2100);
\draw (4650,-2250)--(4650,-2100);
\draw (5250,-2250)--(5250,-2100);
\draw (5550,-2250)--(5550,-2100);
\draw (5850,-2250)--(5850,-2100);
\pgfsetarrowsend{xfiga2}
\draw (3750,-1575)--(6900,-1575);
\draw (3750,-2175)--(6900,-2175);
\pgfsetarrowsend{}
\draw (4950,-2250)--(4950,-2100);
\draw (6150,-2250)--(6150,-2100);
\draw (6150,-1650)--(6150,-1500);
\draw (6450,-1650)--(6450,-1500);
\draw (6450,-2250)--(6450,-2100);
\pgfsetarrowsend{xfiga1}
\draw (4055,-1557)--(6453,-2164);
\draw (4050,-1575)--(4050,-2175);
\draw (5850,-1575)--(5250,-2175);
\draw (5850,-1575)--(5850,-2175);
\pgfsetfillcolor{white}
\filldraw  (5250,-1575) circle [radius=+75];
\filldraw  (6450,-1575) circle [radius=+75];
\endtikzpicture}%


==> xfig_figs/mse_illustration_example1.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 3174
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 1578
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3946sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\pgfdeclarearrow{
  name = xfiga1,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.1\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.45\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\pgfdeclarearrow{
  name = xfiga2,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.6\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-1.25\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-1.25\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-1.25\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-1.25\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0pt}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\clip(3738,-4494) rectangle (6912,-2916);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetstrokecolor{blue}
\pgfsetarrows{[line width=7.5\XFigu]}
\pgfsetarrowsend{xfiga1}
\draw (4650,-3375)--(4650,-3975);
\pgfsetfillcolor{black}
\pgftext[base,left,at=\pgfqpointxy{3900}{-3075}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{5100}{-3075}] {\fontsize{12}{14.4}\normalfont $1.5$}
\pgftext[base,left,at=\pgfqpointxy{5700}{-3075}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{6300}{-3075}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{3900}{-4425}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{4500}{-4425}] {\fontsize{12}{14.4}\normalfont $1.0$}
\pgftext[base,left,at=\pgfqpointxy{5100}{-4425}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{5700}{-4425}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{6300}{-4425}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgfsetcolor{black}
\filldraw  (4050,-3375) circle [radius=+75];
\filldraw  (4650,-3375) circle [radius=+75];
\filldraw  (5850,-3375) circle [radius=+75];
\filldraw  (4050,-3975) circle [radius=+75];
\filldraw  (4650,-3975) circle [radius=+75];
\filldraw  (5250,-3975) circle [radius=+75];
\filldraw  (5850,-3975) circle [radius=+75];
\filldraw  (6450,-3975) circle [radius=+75];
\pgftext[base,at=\pgfqpointxy{6825}{-4200}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,at=\pgfqpointxy{6825}{-3600}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,left,at=\pgfqpointxy{4500}{-3075}] {\fontsize{12}{14.4}\normalfont $1.0$}
\pgfsetarrowsend{}
\draw (4050,-3450)--(4050,-3300);
\draw (3750,-3375)--(6150,-3375);
\draw (4350,-3450)--(4350,-3300);
\draw (4650,-3450)--(4650,-3300);
\draw (4950,-3450)--(4950,-3300);
\draw (5250,-3450)--(5250,-3300);
\draw (5550,-3450)--(5550,-3300);
\draw (5850,-3450)--(5850,-3300);
\draw (4050,-4050)--(4050,-3900);
\draw (3750,-3975)--(6150,-3975);
\draw (4350,-4050)--(4350,-3900);
\draw (4650,-4050)--(4650,-3900);
\draw (5250,-4050)--(5250,-3900);
\draw (5550,-4050)--(5550,-3900);
\draw (5850,-4050)--(5850,-3900);
\pgfsetarrowsend{xfiga2}
\draw (3750,-3375)--(6900,-3375);
\draw (3750,-3975)--(6900,-3975);
\pgfsetarrowsend{}
\draw (4950,-4050)--(4950,-3900);
\draw (6150,-4050)--(6150,-3900);
\draw (6150,-3450)--(6150,-3300);
\draw (6450,-3450)--(6450,-3300);
\draw (6450,-4050)--(6450,-3900);
\pgfsetarrowsend{xfiga1}
\draw (5850,-3375)--(5250,-3975);
\draw (5850,-3375)--(5850,-3975);
\draw (4050,-3375)--(4050,-3975);
\draw (6450,-3375)--(6450,-3975);
\filldraw  (6450,-3375) circle [radius=+75];
\pgfsetfillcolor{white}
\filldraw  (5250,-3375) circle [radius=+75];
\endtikzpicture}%


==> xfig_figs/mse_omt_functions_illustration.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 3195
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 3378
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3946sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\pgfdeclarearrow{
  name = xfiga2,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.6\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-1.25\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-1.25\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-1.25\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-1.25\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0pt}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\clip(117,-4494) rectangle (3312,-1116);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetfillcolor{black}
\pgftext[base,left,at=\pgfqpointxy{300}{-3075}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetcolor{black}
\filldraw  (1050,-3600) circle [radius=+75];
\filldraw  (2250,-3450) circle [radius=+75];
\filldraw  (1650,-3450) circle [radius=+75];
\filldraw  (2850,-4200) circle [radius=+75];
\draw (750,-4275)--(750,-4125);
\draw (1050,-4275)--(1050,-4125);
\draw (1350,-4275)--(1350,-4125);
\draw (1650,-4275)--(1650,-4125);
\draw (1950,-4275)--(1950,-4125);
\draw (2250,-4275)--(2250,-4125);
\pgfsetarrows{[line width=7.5\XFigu]}
\pgfsetarrowsend{xfiga2}
\draw (300,-4200)--(3300,-4200);
\draw (450,-4350)--(450,-3150);
\pgfsetarrowsend{}
\draw (2550,-4275)--(2550,-4125);
\draw (2850,-4275)--(2850,-4125);
\draw (525,-3900)--(375,-3900);
\draw (525,-3600)--(375,-3600);
\draw (450,-4200)--(1050,-3600);
\draw (1050,-3600)--(1650,-3450);
\draw (1650,-3450)--(2250,-3450);
\draw (2250,-3450)--(2850,-4200);
\pgftext[base,at=\pgfqpointxy{3225}{-4425}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,at=\pgfqpointxy{300}{-3750},rotate=+90] {\fontsize{12}{14.4}\normalfont $I_1(x)$}
\filldraw  (450,-2400) circle [radius=+75];
\filldraw  (1050,-1800) circle [radius=+75];
\filldraw  (1650,-1500) circle [radius=+75];
\filldraw  (2250,-1650) circle [radius=+75];
\filldraw  (2850,-2400) circle [radius=+75];
\draw (750,-2475)--(750,-2325);
\draw (1050,-2475)--(1050,-2325);
\draw (1350,-2475)--(1350,-2325);
\draw (1650,-2475)--(1650,-2325);
\draw (1950,-2475)--(1950,-2325);
\draw (2250,-2475)--(2250,-2325);
\pgfsetarrowsend{xfiga2}
\draw (300,-2400)--(3300,-2400);
\draw (450,-2550)--(450,-1350);
\pgfsetarrowsend{}
\draw (2550,-2475)--(2550,-2325);
\draw (2850,-2475)--(2850,-2325);
\draw (525,-2100)--(375,-2100);
\draw (525,-1800)--(375,-1800);
\draw (450,-2400)--(1050,-1800);
\draw (1050,-1800)--(1650,-1500);
\draw (1650,-1500)--(2250,-1650);
\draw (2250,-1650)--(2850,-2400);
\pgftext[base,at=\pgfqpointxy{3225}{-2625}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,at=\pgfqpointxy{300}{-1950},rotate=+90] {\fontsize{12}{14.4}\normalfont $I_0(x)$}
\pgftext[base,left,at=\pgfqpointxy{900}{-1275}] {\fontsize{12}{14.4}\normalfont $1.0$}
\pgftext[base,left,at=\pgfqpointxy{1500}{-1275}] {\fontsize{12}{14.4}\normalfont $1.5$}
\pgftext[base,left,at=\pgfqpointxy{2100}{-1275}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{900}{-3075}] {\fontsize{12}{14.4}\normalfont $1.0$}
\pgftext[base,left,at=\pgfqpointxy{1500}{-3075}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{2100}{-3075}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{300}{-1275}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{2700}{-1275}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{2700}{-3075}] {\fontsize{12}{14.4}\normalfont $0.0$}
\filldraw  (450,-4200) circle [radius=+75];
\endtikzpicture}%


==> xfig_figs/mse_omt_functions_illustration_I0.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 3195
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 1578
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3946sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\pgfdeclarearrow{
  name = xfiga2,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.6\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-1.25\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-1.25\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-1.25\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-1.25\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0pt}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\clip(117,-2694) rectangle (3312,-1116);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetfillcolor{black}
\pgftext[base,at=\pgfqpointxy{300}{-1950},rotate=+90] {\fontsize{12}{14.4}\normalfont $I^A(x)$}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetcolor{black}
\filldraw  (1050,-1800) circle [radius=+75];
\filldraw  (1650,-1500) circle [radius=+75];
\filldraw  (2250,-1650) circle [radius=+75];
\filldraw  (2850,-2400) circle [radius=+75];
\draw (750,-2475)--(750,-2325);
\draw (1050,-2475)--(1050,-2325);
\draw (1350,-2475)--(1350,-2325);
\draw (1650,-2475)--(1650,-2325);
\draw (1950,-2475)--(1950,-2325);
\draw (2250,-2475)--(2250,-2325);
\pgfsetarrows{[line width=7.5\XFigu]}
\pgfsetarrowsend{xfiga2}
\draw (300,-2400)--(3300,-2400);
\draw (450,-2550)--(450,-1350);
\pgfsetarrowsend{}
\draw (2550,-2475)--(2550,-2325);
\draw (2850,-2475)--(2850,-2325);
\draw (525,-2100)--(375,-2100);
\draw (450,-2400)--(1050,-1800);
\draw (1050,-1800)--(1650,-1500);
\draw (1650,-1500)--(2250,-1650);
\draw (2250,-1650)--(2850,-2400);
\draw (525,-1800)--(375,-1800);
\pgftext[base,at=\pgfqpointxy{3225}{-2625}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,left,at=\pgfqpointxy{900}{-1275}] {\fontsize{12}{14.4}\normalfont $1.0$}
\pgftext[base,left,at=\pgfqpointxy{1500}{-1275}] {\fontsize{12}{14.4}\normalfont $1.5$}
\pgftext[base,left,at=\pgfqpointxy{2100}{-1275}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{300}{-1275}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{2700}{-1275}] {\fontsize{12}{14.4}\normalfont $0.0$}
\filldraw  (450,-2400) circle [radius=+75];
\endtikzpicture}%


==> xfig_figs/mse_omt_functions_illustration_I1.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 3195
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 1578
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3946sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\pgfdeclarearrow{
  name = xfiga2,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.6\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-1.25\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-1.25\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-1.25\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-1.25\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0pt}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\clip(117,-4494) rectangle (3312,-2916);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetfillcolor{black}
\pgftext[base,at=\pgfqpointxy{300}{-3750},rotate=+90] {\fontsize{12}{14.4}\normalfont $I^B(x)$}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetcolor{black}
\filldraw  (1050,-3600) circle [radius=+75];
\filldraw  (2250,-3450) circle [radius=+75];
\filldraw  (1650,-3450) circle [radius=+75];
\filldraw  (2850,-4200) circle [radius=+75];
\draw (750,-4275)--(750,-4125);
\draw (1050,-4275)--(1050,-4125);
\draw (1350,-4275)--(1350,-4125);
\draw (1650,-4275)--(1650,-4125);
\draw (1950,-4275)--(1950,-4125);
\draw (2250,-4275)--(2250,-4125);
\pgfsetarrows{[line width=7.5\XFigu]}
\pgfsetarrowsend{xfiga2}
\draw (300,-4200)--(3300,-4200);
\draw (450,-4350)--(450,-3150);
\pgfsetarrowsend{}
\draw (2550,-4275)--(2550,-4125);
\draw (2850,-4275)--(2850,-4125);
\draw (525,-3900)--(375,-3900);
\draw (525,-3600)--(375,-3600);
\draw (450,-4200)--(1050,-3600);
\draw (1050,-3600)--(1650,-3450);
\draw (1650,-3450)--(2250,-3450);
\draw (2250,-3450)--(2850,-4200);
\pgftext[base,left,at=\pgfqpointxy{900}{-3075}] {\fontsize{12}{14.4}\normalfont $1.0$}
\pgftext[base,left,at=\pgfqpointxy{1500}{-3075}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{2100}{-3075}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{2700}{-3075}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{300}{-3075}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,at=\pgfqpointxy{3225}{-4425}] {\fontsize{12}{14.4}\normalfont $x$}
\filldraw  (450,-4200) circle [radius=+75];
\endtikzpicture}%


==> xfig_figs/off_grid_sample_illustration.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 5295
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 2570
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3946sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\pgfdeclarearrow{
  name = xfiga1,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.1\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.45\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\pgfdeclarearrow{
  name = xfiga2,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.6\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-1.25\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-1.25\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-1.25\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-1.25\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0pt}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\clip(117,-3083) rectangle (5412,-513);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetfillcolor{black}
\pgftext[base,at=\pgfqpointxy{3000}{-2025},rotate=+90] {\fontsize{12}{14.4}\normalfont $d(x)$}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetcolor{black}
\filldraw  (1050,-600) circle [radius=+75];
\filldraw  (1650,-600) circle [radius=+75];
\filldraw  (2250,-600) circle [radius=+75];
\pgfsetfillcolor{blue!70!black}
\filldraw  (900,-600) circle [radius=+36];
\filldraw  (1350,-1200) circle [radius=+36];
\filldraw  (4050,-1200) circle [radius=+36];
\pgfsetcolor{black}
\filldraw  (3150,-2400) circle [radius=+75];
\filldraw  (3750,-1800) circle [radius=+75];
\filldraw  (4350,-3000) circle [radius=+75];
\filldraw  (4950,-2400) circle [radius=+75];
\pgfsetfillcolor{blue!70!black}
\filldraw  (4050,-2400) circle [radius=+36];
\filldraw  (4050,-600) circle [radius=+36];
\filldraw  (900,-1950) circle [radius=+36];
\pgfsetcolor{black}
\filldraw  (450,-2400) circle [radius=+75];
\filldraw  (1050,-1800) circle [radius=+75];
\filldraw  (1650,-3000) circle [radius=+75];
\filldraw  (2250,-2400) circle [radius=+75];
\filldraw  (450,-1200) circle [radius=+75];
\filldraw  (1050,-1200) circle [radius=+75];
\filldraw  (1650,-1200) circle [radius=+75];
\filldraw  (2250,-1200) circle [radius=+75];
\filldraw  (3150,-600) circle [radius=+75];
\filldraw  (3750,-600) circle [radius=+75];
\filldraw  (4350,-600) circle [radius=+75];
\filldraw  (4950,-600) circle [radius=+75];
\filldraw  (3150,-1200) circle [radius=+75];
\filldraw  (3750,-1200) circle [radius=+75];
\filldraw  (4350,-1200) circle [radius=+75];
\filldraw  (4950,-1200) circle [radius=+75];
\pgfsetarrows{[line width=7.5\XFigu, width=120\XFigu, length=240\XFigu]}
\pgfsetarrowsend{xfiga1}
\draw (450,-600)--(450,-1200);
\draw (2250,-600)--(2250,-1200);
\draw (1050,-600)--(1650,-1200);
\draw (1650,-600)--(1050,-1200);
\pgfsetarrowsend{}
\draw (450,-675)--(450,-525);
\draw (150,-600)--(2550,-600);
\draw (300,-675)--(300,-525);
\draw (600,-675)--(600,-525);
\draw (750,-675)--(750,-525);
\draw (900,-675)--(900,-525);
\draw (1050,-675)--(1050,-525);
\draw (1200,-675)--(1200,-525);
\draw (1350,-675)--(1350,-525);
\draw (1500,-675)--(1500,-525);
\draw (1650,-675)--(1650,-525);
\draw (1800,-675)--(1800,-525);
\draw (1950,-675)--(1950,-525);
\draw (2100,-675)--(2100,-525);
\draw (2250,-675)--(2250,-525);
\draw (2400,-675)--(2400,-525);
\draw (3150,-2400)--(3750,-1800);
\draw (3750,-1800)--(4350,-3000);
\draw (4350,-3000)--(4950,-2400);
\draw (3300,-2475)--(3300,-2325);
\draw (3450,-2475)--(3450,-2325);
\draw (3600,-2475)--(3600,-2325);
\draw (3750,-2475)--(3750,-2325);
\draw (3900,-2475)--(3900,-2325);
\draw (4050,-2475)--(4050,-2325);
\draw (4200,-2475)--(4200,-2325);
\draw (4350,-2475)--(4350,-2325);
\draw (4500,-2475)--(4500,-2325);
\draw (4650,-2475)--(4650,-2325);
\draw (4800,-2475)--(4800,-2325);
\draw (4950,-2475)--(4950,-2325);
\draw (5100,-2475)--(5100,-2325);
\pgfsetstrokecolor{blue}
\pgfsetarrows{[width=60\XFigu, length=120\XFigu]}
\pgfsetarrowsend{xfiga1}
\draw (900,-600)--(1350,-1200);
\draw (4050,-1200)--(4050,-600);
\pgfsetstrokecolor{black}
\pgfsetdash{{+60\XFigu}{+60\XFigu}}{++0pt}
\pgfsetarrowsend{}
\draw (900,-2400)--(900,-1950);
\pgfsetdash{}{+0pt}
\draw (450,-2400)--(1050,-1800);
\draw (1050,-1800)--(1650,-3000);
\draw (1650,-3000)--(2250,-2400);
\draw (600,-2475)--(600,-2325);
\draw (750,-2475)--(750,-2325);
\draw (900,-2475)--(900,-2325);
\draw (1050,-2475)--(1050,-2325);
\draw (1200,-2475)--(1200,-2325);
\draw (1350,-2475)--(1350,-2325);
\draw (1500,-2475)--(1500,-2325);
\draw (1650,-2475)--(1650,-2325);
\draw (1800,-2475)--(1800,-2325);
\draw (1950,-2475)--(1950,-2325);
\draw (2100,-2475)--(2100,-2325);
\draw (2250,-2475)--(2250,-2325);
\draw (2400,-2475)--(2400,-2325);
\draw (450,-1275)--(450,-1125);
\draw (150,-1200)--(2550,-1200);
\draw (300,-1275)--(300,-1125);
\draw (600,-1275)--(600,-1125);
\draw (750,-1275)--(750,-1125);
\draw (900,-1275)--(900,-1125);
\draw (1050,-1275)--(1050,-1125);
\draw (1200,-1275)--(1200,-1125);
\draw (1350,-1275)--(1350,-1125);
\draw (1500,-1275)--(1500,-1125);
\draw (1650,-1275)--(1650,-1125);
\draw (1800,-1275)--(1800,-1125);
\draw (1950,-1275)--(1950,-1125);
\draw (2100,-1275)--(2100,-1125);
\draw (2250,-1275)--(2250,-1125);
\draw (2400,-1275)--(2400,-1125);
\pgfsetarrows{[width=120\XFigu, length=240\XFigu]}
\pgfsetarrowsstart{xfiga1}
\draw (3150,-600)--(3150,-1200);
\draw (4950,-600)--(4950,-1200);
\draw (4350,-600)--(3750,-1200);
\draw (3750,-600)--(4350,-1200);
\pgfsetarrowsstart{}
\draw (3150,-675)--(3150,-525);
\draw (2850,-600)--(5250,-600);
\draw (3000,-675)--(3000,-525);
\draw (3300,-675)--(3300,-525);
\draw (3450,-675)--(3450,-525);
\draw (3600,-675)--(3600,-525);
\draw (3750,-675)--(3750,-525);
\draw (3900,-675)--(3900,-525);
\draw (4050,-675)--(4050,-525);
\draw (4200,-675)--(4200,-525);
\draw (4350,-675)--(4350,-525);
\draw (4500,-675)--(4500,-525);
\draw (4650,-675)--(4650,-525);
\draw (4800,-675)--(4800,-525);
\draw (4950,-675)--(4950,-525);
\draw (5100,-675)--(5100,-525);
\draw (3150,-1275)--(3150,-1125);
\draw (2850,-1200)--(5250,-1200);
\draw (3000,-1275)--(3000,-1125);
\draw (3300,-1275)--(3300,-1125);
\draw (3450,-1275)--(3450,-1125);
\draw (3600,-1275)--(3600,-1125);
\draw (3750,-1275)--(3750,-1125);
\draw (3900,-1275)--(3900,-1125);
\draw (4050,-1275)--(4050,-1125);
\draw (4200,-1275)--(4200,-1125);
\draw (4350,-1275)--(4350,-1125);
\draw (4500,-1275)--(4500,-1125);
\draw (4650,-1275)--(4650,-1125);
\draw (4800,-1275)--(4800,-1125);
\draw (4950,-1275)--(4950,-1125);
\draw (5100,-1275)--(5100,-1125);
\pgfsetarrows{[width=60\XFigu, length=120\XFigu]}
\pgfsetarrowsend{xfiga2}
\draw (150,-600)--(2700,-600);
\draw (300,-2400)--(2700,-2400);
\draw (450,-2550)--(450,-1650);
\draw (3000,-2400)--(5400,-2400);
\draw (3150,-2550)--(3150,-1650);
\draw (150,-1200)--(2700,-1200);
\draw (2850,-600)--(5400,-600);
\draw (2850,-1200)--(5400,-1200);
\pgftext[base,at=\pgfqpointxy{5325}{-2625}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,at=\pgfqpointxy{2625}{-2625}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,at=\pgfqpointxy{2625}{-1425}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,at=\pgfqpointxy{2625}{-825}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,at=\pgfqpointxy{5325}{-825}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,at=\pgfqpointxy{5325}{-1425}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,at=\pgfqpointxy{300}{-2025},rotate=+90] {\fontsize{12}{14.4}\normalfont $d(x)$}
\filldraw  (450,-600) circle [radius=+75];
\endtikzpicture}%


==> xfig_figs/off_grid_sample_illustration_backward_map.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 2574
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 981
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3946sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\pgfdeclarearrow{
  name = xfiga1,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.1\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.45\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\pgfdeclarearrow{
  name = xfiga2,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.6\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-1.25\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-1.25\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-1.25\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-1.25\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0pt}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\clip(2838,-1494) rectangle (5412,-513);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetfillcolor{black}
\pgftext[base,at=\pgfqpointxy{5325}{-1425}] {\fontsize{12}{14.4}\normalfont $x$}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetstrokecolor{black}
\pgfsetfillcolor{blue!70!black}
\filldraw  (4050,-600) circle [radius=+36];
\pgfsetcolor{black}
\filldraw  (3150,-600) circle [radius=+75];
\filldraw  (3750,-600) circle [radius=+75];
\filldraw  (4350,-600) circle [radius=+75];
\filldraw  (4950,-600) circle [radius=+75];
\filldraw  (3150,-1200) circle [radius=+75];
\filldraw  (3750,-1200) circle [radius=+75];
\filldraw  (4350,-1200) circle [radius=+75];
\filldraw  (4950,-1200) circle [radius=+75];
\pgfsetstrokecolor{blue}
\pgfsetarrows{[line width=7.5\XFigu]}
\pgfsetarrowsend{xfiga1}
\draw (4050,-1200)--(4050,-600);
\pgfsetstrokecolor{black}
\pgfsetarrows{[width=120\XFigu, length=240\XFigu]}
\pgfsetarrows{xfiga1-}
\draw (3150,-600)--(3150,-1200);
\draw (4950,-600)--(4950,-1200);
\draw (4350,-600)--(3750,-1200);
\draw (3750,-600)--(4350,-1200);
\pgfsetarrowsstart{}
\draw (3150,-675)--(3150,-525);
\draw (2850,-600)--(5250,-600);
\draw (3000,-675)--(3000,-525);
\draw (3300,-675)--(3300,-525);
\draw (3450,-675)--(3450,-525);
\draw (3600,-675)--(3600,-525);
\draw (3750,-675)--(3750,-525);
\draw (3900,-675)--(3900,-525);
\draw (4050,-675)--(4050,-525);
\draw (4200,-675)--(4200,-525);
\draw (4350,-675)--(4350,-525);
\draw (4500,-675)--(4500,-525);
\draw (4650,-675)--(4650,-525);
\draw (4800,-675)--(4800,-525);
\draw (4950,-675)--(4950,-525);
\draw (5100,-675)--(5100,-525);
\draw (3150,-1275)--(3150,-1125);
\draw (2850,-1200)--(5250,-1200);
\draw (3000,-1275)--(3000,-1125);
\draw (3300,-1275)--(3300,-1125);
\draw (3450,-1275)--(3450,-1125);
\draw (3600,-1275)--(3600,-1125);
\draw (3750,-1275)--(3750,-1125);
\draw (3900,-1275)--(3900,-1125);
\draw (4050,-1275)--(4050,-1125);
\draw (4200,-1275)--(4200,-1125);
\draw (4350,-1275)--(4350,-1125);
\draw (4500,-1275)--(4500,-1125);
\draw (4650,-1275)--(4650,-1125);
\draw (4800,-1275)--(4800,-1125);
\draw (4950,-1275)--(4950,-1125);
\draw (5100,-1275)--(5100,-1125);
\pgfsetarrows{[width=60\XFigu, length=120\XFigu]}
\pgfsetarrowsend{xfiga2}
\draw (2850,-600)--(5400,-600);
\draw (2850,-1200)--(5400,-1200);
\pgftext[base,at=\pgfqpointxy{5325}{-825}] {\fontsize{12}{14.4}\normalfont $x$}
\pgfsetfillcolor{blue!70!black}
\filldraw  (4050,-1200) circle [radius=+36];
\endtikzpicture}%


==> xfig_figs/off_grid_sample_illustration_backward_map_function.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 2595
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 1445
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3946sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\pgfdeclarearrow{
  name = xfiga2,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.6\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-1.25\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-1.25\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-1.25\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-1.25\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0pt}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\clip(2817,-3083) rectangle (5412,-1638);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetfillcolor{black}
\pgftext[base,at=\pgfqpointxy{3000}{-2025},rotate=+90] {\fontsize{12}{14.4}\normalfont $d(x)$}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetcolor{black}
\filldraw  (3750,-1800) circle [radius=+75];
\filldraw  (4350,-3000) circle [radius=+75];
\filldraw  (4950,-2400) circle [radius=+75];
\pgfsetfillcolor{blue!70!black}
\filldraw  (4050,-2400) circle [radius=+36];
\draw (3150,-2400)--(3750,-1800);
\draw (3750,-1800)--(4350,-3000);
\draw (4350,-3000)--(4950,-2400);
\draw (3300,-2475)--(3300,-2325);
\draw (3450,-2475)--(3450,-2325);
\draw (3600,-2475)--(3600,-2325);
\draw (3750,-2475)--(3750,-2325);
\draw (3900,-2475)--(3900,-2325);
\draw (4050,-2475)--(4050,-2325);
\draw (4200,-2475)--(4200,-2325);
\draw (4350,-2475)--(4350,-2325);
\draw (4500,-2475)--(4500,-2325);
\draw (4650,-2475)--(4650,-2325);
\draw (4800,-2475)--(4800,-2325);
\draw (4950,-2475)--(4950,-2325);
\draw (5100,-2475)--(5100,-2325);
\pgfsetarrows{[line width=7.5\XFigu]}
\pgfsetarrowsend{xfiga2}
\draw (3000,-2400)--(5400,-2400);
\draw (3150,-2550)--(3150,-1650);
\pgfsetfillcolor{black}
\pgftext[base,at=\pgfqpointxy{5325}{-2625}] {\fontsize{12}{14.4}\normalfont $x$}
\filldraw  (3150,-2400) circle [radius=+75];
\endtikzpicture}%


==> xfig_figs/off_grid_sample_illustration_forward_map.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 2574
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 981
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3946sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\pgfdeclarearrow{
  name = xfiga1,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.1\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.45\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\pgfdeclarearrow{
  name = xfiga2,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.6\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-1.25\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-1.25\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-1.25\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-1.25\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0pt}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\clip(138,-1494) rectangle (2712,-513);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetfillcolor{black}
\pgftext[base,at=\pgfqpointxy{2625}{-825}] {\fontsize{12}{14.4}\normalfont $x$}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetcolor{black}
\filldraw  (1050,-600) circle [radius=+75];
\filldraw  (1650,-600) circle [radius=+75];
\filldraw  (2250,-600) circle [radius=+75];
\pgfsetfillcolor{blue!70!black}
\filldraw  (900,-600) circle [radius=+36];
\filldraw  (1350,-1200) circle [radius=+36];
\pgfsetcolor{black}
\filldraw  (450,-1200) circle [radius=+75];
\filldraw  (1050,-1200) circle [radius=+75];
\filldraw  (1650,-1200) circle [radius=+75];
\filldraw  (2250,-1200) circle [radius=+75];
\pgfsetarrows{[line width=7.5\XFigu, width=120\XFigu, length=240\XFigu]}
\pgfsetarrowsend{xfiga1}
\draw (450,-600)--(450,-1200);
\draw (2250,-600)--(2250,-1200);
\draw (1050,-600)--(1650,-1200);
\draw (1650,-600)--(1050,-1200);
\pgfsetarrowsend{}
\draw (450,-675)--(450,-525);
\draw (150,-600)--(2550,-600);
\draw (300,-675)--(300,-525);
\draw (600,-675)--(600,-525);
\draw (750,-675)--(750,-525);
\draw (900,-675)--(900,-525);
\draw (1050,-675)--(1050,-525);
\draw (1200,-675)--(1200,-525);
\draw (1350,-675)--(1350,-525);
\draw (1500,-675)--(1500,-525);
\draw (1650,-675)--(1650,-525);
\draw (1800,-675)--(1800,-525);
\draw (1950,-675)--(1950,-525);
\draw (2100,-675)--(2100,-525);
\draw (2250,-675)--(2250,-525);
\draw (2400,-675)--(2400,-525);
\pgfsetstrokecolor{blue}
\pgfsetarrows{[width=60\XFigu, length=120\XFigu]}
\pgfsetarrowsend{xfiga1}
\draw (900,-600)--(1350,-1200);
\pgfsetstrokecolor{black}
\pgfsetarrowsend{}
\draw (450,-1275)--(450,-1125);
\draw (150,-1200)--(2550,-1200);
\draw (300,-1275)--(300,-1125);
\draw (600,-1275)--(600,-1125);
\draw (750,-1275)--(750,-1125);
\draw (900,-1275)--(900,-1125);
\draw (1050,-1275)--(1050,-1125);
\draw (1200,-1275)--(1200,-1125);
\draw (1350,-1275)--(1350,-1125);
\draw (1500,-1275)--(1500,-1125);
\draw (1650,-1275)--(1650,-1125);
\draw (1800,-1275)--(1800,-1125);
\draw (1950,-1275)--(1950,-1125);
\draw (2100,-1275)--(2100,-1125);
\draw (2250,-1275)--(2250,-1125);
\draw (2400,-1275)--(2400,-1125);
\pgfsetarrowsend{xfiga2}
\draw (150,-600)--(2700,-600);
\draw (150,-1200)--(2700,-1200);
\pgftext[base,at=\pgfqpointxy{2625}{-1425}] {\fontsize{12}{14.4}\normalfont $x$}
\filldraw  (450,-600) circle [radius=+75];
\endtikzpicture}%


==> xfig_figs/off_grid_sample_illustration_forward_map_function.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 2595
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 1445
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3946sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\pgfdeclarearrow{
  name = xfiga2,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.6\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-1.25\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-1.25\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-1.25\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-1.25\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0pt}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\clip(117,-3083) rectangle (2712,-1638);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetfillcolor{black}
\pgftext[base,at=\pgfqpointxy{300}{-2025},rotate=+90] {\fontsize{12}{14.4}\normalfont $d(x)$}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetcolor{black}
\filldraw  (450,-2400) circle [radius=+75];
\filldraw  (1050,-1800) circle [radius=+75];
\filldraw  (1650,-3000) circle [radius=+75];
\filldraw  (2250,-2400) circle [radius=+75];
\pgfsetdash{{+60\XFigu}{+60\XFigu}}{++0pt}
\draw (900,-2400)--(900,-1950);
\pgfsetdash{}{+0pt}
\draw (450,-2400)--(1050,-1800);
\draw (1050,-1800)--(1650,-3000);
\draw (1650,-3000)--(2250,-2400);
\draw (600,-2475)--(600,-2325);
\draw (750,-2475)--(750,-2325);
\draw (900,-2475)--(900,-2325);
\draw (1050,-2475)--(1050,-2325);
\draw (1200,-2475)--(1200,-2325);
\draw (1350,-2475)--(1350,-2325);
\draw (1500,-2475)--(1500,-2325);
\draw (1650,-2475)--(1650,-2325);
\draw (1800,-2475)--(1800,-2325);
\draw (1950,-2475)--(1950,-2325);
\draw (2100,-2475)--(2100,-2325);
\draw (2250,-2475)--(2250,-2325);
\draw (2400,-2475)--(2400,-2325);
\pgfsetarrows{[line width=7.5\XFigu]}
\pgfsetarrowsend{xfiga2}
\draw (300,-2400)--(2700,-2400);
\draw (450,-2550)--(450,-1650);
\pgftext[base,at=\pgfqpointxy{2625}{-2625}] {\fontsize{12}{14.4}\normalfont $x$}
\pgfsetfillcolor{blue!70!black}
\filldraw  (900,-1950) circle [radius=+36];
\endtikzpicture}%


==> xfig_figs/omt_illustration.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 3174
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 3378
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3946sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\pgfdeclarearrow{
  name = xfiga1,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.1\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.45\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\pgfdeclarearrow{
  name = xfiga2,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.6\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-1.25\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-1.25\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-1.25\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-1.25\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0pt}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\clip(7338,-4494) rectangle (10512,-1116);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetstrokecolor{blue}
\pgfsetarrows{[line width=7.5\XFigu]}
\pgfsetarrowsend{xfiga1}
\draw (8250,-3375)--(8250,-3975);
\draw (8250,-1575)--(8250,-2175);
\pgfsetfillcolor{black}
\pgftext[base,left,at=\pgfqpointxy{8700}{-1275}] {\fontsize{12}{14.4}\normalfont $1.5$}
\pgftext[base,left,at=\pgfqpointxy{9300}{-1275}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{9900}{-1275}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{7500}{-2625}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{8100}{-2625}] {\fontsize{12}{14.4}\normalfont $1.0$}
\pgftext[base,left,at=\pgfqpointxy{8700}{-2625}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{9300}{-2625}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{9900}{-2625}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{8100}{-3075}] {\fontsize{12}{14.4}\normalfont $1.0$}
\pgftext[base,left,at=\pgfqpointxy{7500}{-3075}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{8700}{-3075}] {\fontsize{12}{14.4}\normalfont $1.5$}
\pgftext[base,left,at=\pgfqpointxy{9300}{-3075}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{9900}{-3075}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{7500}{-4425}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{8100}{-4425}] {\fontsize{12}{14.4}\normalfont $1.0$}
\pgftext[base,left,at=\pgfqpointxy{8700}{-4425}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{9300}{-4425}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{9900}{-4425}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgfsetcolor{black}
\filldraw  (7650,-3375) circle [radius=+75];
\filldraw  (8250,-3375) circle [radius=+75];
\filldraw  (9450,-3375) circle [radius=+75];
\filldraw  (7650,-3975) circle [radius=+75];
\filldraw  (8250,-3975) circle [radius=+75];
\filldraw  (8850,-3975) circle [radius=+75];
\filldraw  (9450,-3975) circle [radius=+75];
\filldraw  (10050,-3975) circle [radius=+75];
\filldraw  (7650,-1575) circle [radius=+75];
\filldraw  (8250,-1575) circle [radius=+75];
\filldraw  (9450,-1575) circle [radius=+75];
\filldraw  (7650,-2175) circle [radius=+75];
\filldraw  (8250,-2175) circle [radius=+75];
\filldraw  (8850,-2175) circle [radius=+75];
\filldraw  (9450,-2175) circle [radius=+75];
\filldraw  (10050,-2175) circle [radius=+75];
\pgftext[base,at=\pgfqpointxy{10425}{-2400}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,left,at=\pgfqpointxy{7500}{-1275}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,at=\pgfqpointxy{10425}{-3600}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,at=\pgfqpointxy{10425}{-4200}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,at=\pgfqpointxy{10425}{-1800}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,left,at=\pgfqpointxy{8100}{-1275}] {\fontsize{12}{14.4}\normalfont $1.0$}
\pgfsetarrowsend{}
\draw (7650,-3450)--(7650,-3300);
\draw (7350,-3375)--(9750,-3375);
\draw (7950,-3450)--(7950,-3300);
\draw (8250,-3450)--(8250,-3300);
\draw (8550,-3450)--(8550,-3300);
\draw (8850,-3450)--(8850,-3300);
\draw (9150,-3450)--(9150,-3300);
\draw (9450,-3450)--(9450,-3300);
\draw (7650,-4050)--(7650,-3900);
\draw (7350,-3975)--(9750,-3975);
\draw (7950,-4050)--(7950,-3900);
\draw (8250,-4050)--(8250,-3900);
\draw (8850,-4050)--(8850,-3900);
\draw (9150,-4050)--(9150,-3900);
\draw (9450,-4050)--(9450,-3900);
\pgfsetarrowsend{xfiga2}
\draw (7350,-3375)--(10500,-3375);
\draw (7350,-3975)--(10500,-3975);
\pgfsetarrowsend{}
\draw (8550,-4050)--(8550,-3900);
\draw (9750,-4050)--(9750,-3900);
\draw (9750,-3450)--(9750,-3300);
\draw (10050,-3450)--(10050,-3300);
\draw (10050,-4050)--(10050,-3900);
\draw (7650,-1650)--(7650,-1500);
\draw (7350,-1575)--(9750,-1575);
\draw (7950,-1650)--(7950,-1500);
\draw (8250,-1650)--(8250,-1500);
\draw (8550,-1650)--(8550,-1500);
\draw (8850,-1650)--(8850,-1500);
\draw (9150,-1650)--(9150,-1500);
\draw (9450,-1650)--(9450,-1500);
\draw (7650,-2250)--(7650,-2100);
\draw (7350,-2175)--(9750,-2175);
\draw (7950,-2250)--(7950,-2100);
\draw (8250,-2250)--(8250,-2100);
\draw (8850,-2250)--(8850,-2100);
\draw (9150,-2250)--(9150,-2100);
\draw (9450,-2250)--(9450,-2100);
\pgfsetarrowsend{xfiga2}
\draw (7350,-1575)--(10500,-1575);
\draw (7350,-2175)--(10500,-2175);
\pgfsetarrowsend{}
\draw (8550,-2250)--(8550,-2100);
\draw (9750,-2250)--(9750,-2100);
\draw (9750,-1650)--(9750,-1500);
\draw (10050,-1650)--(10050,-1500);
\draw (10050,-2250)--(10050,-2100);
\pgfsetarrowsend{xfiga1}
\draw (7650,-1575)--(7650,-2175);
\draw (10050,-1575)--(10050,-2175);
\draw (8850,-1575)--(8850,-2175);
\draw (9450,-1575)--(9450,-2175);
\pgfsetarrows{xfiga1-}
\draw (7650,-3975)--(10050,-3375);
\pgfsetarrows{-xfiga1}
\draw (7650,-3375)--(10050,-3975);
\draw (9450,-3375)--(8850,-3975);
\draw (8850,-3375)--(9450,-3975);
\filldraw  (10050,-1575) circle [radius=+75];
\filldraw  (8850,-3375) circle [radius=+75];
\filldraw  (8850,-1575) circle [radius=+75];
\filldraw  (10050,-3375) circle [radius=+75];
\endtikzpicture}%


==> xfig_figs/omt_illustration_example0.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 3174
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 1578
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3946sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\pgfdeclarearrow{
  name = xfiga1,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.1\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.45\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\pgfdeclarearrow{
  name = xfiga2,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.6\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-1.25\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-1.25\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-1.25\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-1.25\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0pt}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\clip(7338,-2694) rectangle (10512,-1116);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetstrokecolor{blue}
\pgfsetarrows{[line width=7.5\XFigu]}
\pgfsetarrowsend{xfiga1}
\draw (8250,-1575)--(8250,-2175);
\pgfsetfillcolor{black}
\pgftext[base,left,at=\pgfqpointxy{7500}{-1275}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{8700}{-1275}] {\fontsize{12}{14.4}\normalfont $1.5$}
\pgftext[base,left,at=\pgfqpointxy{9300}{-1275}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{9900}{-1275}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{7500}{-2625}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{8100}{-2625}] {\fontsize{12}{14.4}\normalfont $1.0$}
\pgftext[base,left,at=\pgfqpointxy{8700}{-2625}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{9300}{-2625}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{9900}{-2625}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgfsetcolor{black}
\filldraw  (7650,-1575) circle [radius=+75];
\filldraw  (8250,-1575) circle [radius=+75];
\filldraw  (9450,-1575) circle [radius=+75];
\filldraw  (7650,-2175) circle [radius=+75];
\filldraw  (8250,-2175) circle [radius=+75];
\filldraw  (8850,-2175) circle [radius=+75];
\filldraw  (9450,-2175) circle [radius=+75];
\filldraw  (10050,-2175) circle [radius=+75];
\pgftext[base,at=\pgfqpointxy{10425}{-2400}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,at=\pgfqpointxy{10425}{-1800}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,left,at=\pgfqpointxy{8100}{-1275}] {\fontsize{12}{14.4}\normalfont $1.0$}
\pgfsetarrowsend{}
\draw (7650,-1650)--(7650,-1500);
\draw (7350,-1575)--(9750,-1575);
\draw (7950,-1650)--(7950,-1500);
\draw (8250,-1650)--(8250,-1500);
\draw (8550,-1650)--(8550,-1500);
\draw (8850,-1650)--(8850,-1500);
\draw (9150,-1650)--(9150,-1500);
\draw (9450,-1650)--(9450,-1500);
\draw (7650,-2250)--(7650,-2100);
\draw (7350,-2175)--(9750,-2175);
\draw (7950,-2250)--(7950,-2100);
\draw (8250,-2250)--(8250,-2100);
\draw (8850,-2250)--(8850,-2100);
\draw (9150,-2250)--(9150,-2100);
\draw (9450,-2250)--(9450,-2100);
\pgfsetarrowsend{xfiga2}
\draw (7350,-1575)--(10500,-1575);
\draw (7350,-2175)--(10500,-2175);
\pgfsetarrowsend{}
\draw (8550,-2250)--(8550,-2100);
\draw (9750,-2250)--(9750,-2100);
\draw (9750,-1650)--(9750,-1500);
\draw (10050,-1650)--(10050,-1500);
\draw (10050,-2250)--(10050,-2100);
\pgfsetarrowsend{xfiga1}
\draw (7650,-1575)--(7650,-2175);
\draw (10050,-1575)--(10050,-2175);
\draw (8850,-1575)--(8850,-2175);
\draw (9450,-1575)--(9450,-2175);
\filldraw  (10050,-1575) circle [radius=+75];
\filldraw  (8850,-1575) circle [radius=+75];
\endtikzpicture}%


==> xfig_figs/omt_illustration_example1.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 3174
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 1578
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3946sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\pgfdeclarearrow{
  name = xfiga1,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.1\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.45\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\pgfdeclarearrow{
  name = xfiga2,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.6\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-1.25\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-1.25\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-1.25\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-1.25\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0pt}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\clip(7338,-4494) rectangle (10512,-2916);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetstrokecolor{blue}
\pgfsetarrows{[line width=7.5\XFigu]}
\pgfsetarrowsend{xfiga1}
\draw (8250,-3375)--(8250,-3975);
\pgfsetfillcolor{black}
\pgftext[base,left,at=\pgfqpointxy{7500}{-3075}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{8700}{-3075}] {\fontsize{12}{14.4}\normalfont $1.5$}
\pgftext[base,left,at=\pgfqpointxy{9300}{-3075}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{9900}{-3075}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{7500}{-4425}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgftext[base,left,at=\pgfqpointxy{8100}{-4425}] {\fontsize{12}{14.4}\normalfont $1.0$}
\pgftext[base,left,at=\pgfqpointxy{8700}{-4425}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{9300}{-4425}] {\fontsize{12}{14.4}\normalfont $1.25$}
\pgftext[base,left,at=\pgfqpointxy{9900}{-4425}] {\fontsize{12}{14.4}\normalfont $0.0$}
\pgfsetcolor{black}
\filldraw  (7650,-3375) circle [radius=+75];
\filldraw  (8250,-3375) circle [radius=+75];
\filldraw  (9450,-3375) circle [radius=+75];
\filldraw  (7650,-3975) circle [radius=+75];
\filldraw  (8250,-3975) circle [radius=+75];
\filldraw  (8850,-3975) circle [radius=+75];
\filldraw  (9450,-3975) circle [radius=+75];
\filldraw  (10050,-3975) circle [radius=+75];
\pgftext[base,at=\pgfqpointxy{10425}{-4200}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,at=\pgfqpointxy{10425}{-3600}] {\fontsize{12}{14.4}\normalfont $x$}
\pgftext[base,left,at=\pgfqpointxy{8100}{-3075}] {\fontsize{12}{14.4}\normalfont $1.0$}
\pgfsetarrowsend{}
\draw (7650,-3450)--(7650,-3300);
\draw (7350,-3375)--(9750,-3375);
\draw (7950,-3450)--(7950,-3300);
\draw (8250,-3450)--(8250,-3300);
\draw (8550,-3450)--(8550,-3300);
\draw (8850,-3450)--(8850,-3300);
\draw (9150,-3450)--(9150,-3300);
\draw (9450,-3450)--(9450,-3300);
\draw (7650,-4050)--(7650,-3900);
\draw (7350,-3975)--(9750,-3975);
\draw (7950,-4050)--(7950,-3900);
\draw (8250,-4050)--(8250,-3900);
\draw (8850,-4050)--(8850,-3900);
\draw (9150,-4050)--(9150,-3900);
\draw (9450,-4050)--(9450,-3900);
\pgfsetarrowsend{xfiga2}
\draw (7350,-3375)--(10500,-3375);
\draw (7350,-3975)--(10500,-3975);
\pgfsetarrowsend{}
\draw (8550,-4050)--(8550,-3900);
\draw (9750,-4050)--(9750,-3900);
\draw (9750,-3450)--(9750,-3300);
\draw (10050,-3450)--(10050,-3300);
\draw (10050,-4050)--(10050,-3900);
\pgfsetarrowsstart{xfiga1}
\draw (7650,-3975)--(10050,-3375);
\pgfsetarrows{-xfiga1}
\draw (7650,-3375)--(10050,-3975);
\draw (9450,-3375)--(8850,-3975);
\draw (8850,-3375)--(9450,-3975);
\filldraw  (8850,-3375) circle [radius=+75];
\filldraw  (10050,-3375) circle [radius=+75];
\endtikzpicture}%

